On the Critical Coupling for Kuramoto Oscillators

The Kuramoto model captures various synchronization phenomena in biological and man-made systems of coupled oscillators. It is well-known that there exists a critical coupling strength among the oscillators at which a phase transition from incoherency to synchronization occurs. This paper features four contributions. First, we characterize and distinguish the different notions of synchronization used throughout the literature and formally introduce the concept of phase cohesiveness as an analysis tool and performance index for synchronization. Second, we review the vast literature providing necessary, sufficient, implicit, and explicit estimates of the critical coupling strength for finite and infinite-dimensional, and for first and second-order Kuramoto models. Third, we present the first explicit necessary and sufficient condition on the critical coupling to achieve synchronization in the finite-dimensional Kuramoto model for an arbitrary distribution of the natural frequencies. The multiplicative gap in the synchronization condition yields a practical stability result determining the admissible initial and the guaranteed ultimate phase cohesiveness as well as the guaranteed asymptotic magnitude of the order parameter. Fourth and finally, we extend our analysis to multi-rate Kuramoto models consisting of second-order Kuramoto oscillators with inertia and viscous damping together with first-order Kuramoto oscillators with multiple time constants. We prove that the multi-rate Kuramoto model is locally topologically conjugate to a first-order Kuramoto model with scaled natural frequencies, and we present necessary and sufficient conditions for almost global phase synchronization and local frequency synchronization. Interestingly, these conditions do not depend on the inertiae which contradicts prior observations on the role of inertiae in synchronization of second-order Kuramoto models.

==> README.TXT <==
== Instructions on how to add bibitems to New.bib
Generated by Francesco on April 28, 2007

== Please create bibitems according to the following instructions.

1. Use the correct bibitem type:
	@Articles is for journal articles
	@InProceedings is for conference articles
	@InCollection is for book chapters
	@Book ... well, self-explanatory

2. Include: 
	
	for each journal articles:
	author, title, journal, year, volume, number, pages
	(no point in adding the month, since information is included in volume.number)

	for each conference articles:
	author, title, booktitle, year, month, address, pages

	for each book chapter:
	author, title, booktitle, year, publisher, editor, pages

	for each book:
	author, title, publisher, year, ISBN (if you want, address of publisher, see alias.bib)


3. Use abbreviations from alias.bib

4. Before creating an item, check Main.bib --- it might be there already.

5. Before creating items for your own work, check FB.bib or Main.bib. If
the bibitem is missing, please create it and email it to me.

6. When in doubt about some formatting, please check how I did it earlier
in Main.bib or FB.bib.


=== General information
From time to time, I will move bibitems from New.bib into Main.bib.
If you see a change to be made on an item in Main.bib, then
please just email me.


==> SIAM-JADS 2010/README.TXT <==
== Instructions on how to add bibitems to New.bib
Generated by Francesco on April 28, 2007

== Please create bibitems according to the following instructions.

1. Use the correct bibitem type:
	@Articles is for journal articles
	@InProceedings is for conference articles
	@InCollection is for book chapters
	@Book ... well, self-explanatory

2. Include: 
	
	for each journal articles:
	author, title, journal, year, volume, number, pages
	(no point in adding the month, since information is included in volume.number)

	for each conference articles:
	author, title, booktitle, year, month, address, pages

	for each book chapter:
	author, title, booktitle, year, publisher, editor, pages

	for each book:
	author, title, publisher, year, ISBN (if you want, address of publisher, see alias.bib)


3. Use abbreviations from alias.bib

4. Before creating an item, check Main.bib --- it might be there already.

5. Before creating items for your own work, check FB.bib or Main.bib. If
the bibitem is missing, please create it and email it to me.

6. When in doubt about some formatting, please check how I did it earlier
in Main.bib or FB.bib.


=== General information
From time to time, I will move bibitems from New.bib into Main.bib.
If you see a change to be made on an item in Main.bib, then
please just email me.

